A C-DAG task model for scheduling complex real-time tasks on heterogeneous platforms: preemption matters

Recent commercial hardware platforms for embedded real-time systems feature heterogeneous processing units and computing accelerators on the same System-on-Chip. When designing complex real-time application for such architectures, the designer needs to make a number of difficult choices: on which processor should a certain task be implemented? Should a component be implemented in parallel or sequentially? These choices may have a great impact on feasibility, as the difference in the processor internal architectures impact on the tasks' execution time and preemption cost. To help the designer explore the wide space of design choices and tune the scheduling parameters, in this paper we propose a novel real-time application model, called C-DAG, specifically conceived for heterogeneous platforms. A C-DAG allows to specify alternative implementations of the same component of an application for different processing engines to be selected off-line, as well as conditional branches to model if-then-else statements to be selected at run-time. We also propose a schedulability analysis for the C-DAG model and a heuristic allocation algorithm so that all deadlines are respected. Our analysis takes into account the cost of preempting a task, which can be non-negligible on certain processors. We demonstrate the effectiveness of our approach on a large set of synthetic experiments by comparing with state of the art algorithms in the literature.

==> res/avg_ncore_0.6_par.dat <==
0	1	1	1	1	8	8	8	8
1	1.42352941176471	1.50588235294118	1.69411764705882	1.78823529411765	8	8	8	8
2	1.92941176470588	1.96470588235294	1.98823529411765	2	8	8	8	8
3	2.10588235294118	2.28235294117647	2.4	2.55294117647059	8	8	8	8
4	2.68235294117647	2.90588235294118	2.91764705882353	3.07058823529412	8	8	8	8
5	3.02352941176471	3.36470588235294	3.44705882352941	3.64705882352941	8	8	8	8
6	3.50588235294118	3.82352941176471	3.90588235294118	4.21176470588235	8	8	8	8
7	3.88235294117647	4.36470588235294	4.25882352941176	4.72941176470588	8	8	8	8
8	4.2	4.88235294117647	4.65882352941177	5.43529411764706	8	8	8	8
9	4.56470588235294	5.38823529411765	5.08235294117647	5.83529411764706	8	8	8	8
10	4.71764705882353	5.75294117647059	5.4	6.27058823529412	8	8	8	8
11	5.03529411764706	6.17647058823529	5.72941176470588	6.76470588235294	8	8	8	8
12	5.35294117647059	6.43529411764706	5.95294117647059	6.90588235294118	8	8	8	8
13	5.31764705882353	6.54117647058824	5.92941176470588	7.01176470588235	8	8	8	8
14	5.57647058823529	6.51764705882353	6.17647058823529	7.05882352941176	8	8	8	8
15	5.68235294117647	6.65882352941177	6.27058823529412	6.92941176470588	7.98823529411765	8	7.98823529411765	8


==> res/avg_ncore_0.8_par.dat <==
U	BOP	BOF	BRP	BRF	WOP	WOF	WRP	WRF
0	1.07058823529412	1.24623529411765	1.09411764705882	1.16470588235294	8	8	8	8
1	1.96470588235294	2.14	2	2	8	8	8	8
2	2.01176470588235	2.17776470588235	2.01176470588235	2.03529411764706	8	8	8	8
3	2.76470588235294	3.17223529411765	2.90588235294118	2.96470588235294	8	8	8	8
4	3	3.41141176470589	3.02352941176471	3.18823529411765	8	8	8	8
5	3.57647058823529	4.22964705882353	3.8	3.95294117647059	8	8	8	8
6	4.03529411764706	4.72058823529411	4.17647058823529	4.41176470588235	8	8	8	8
7	4.62352941176471	5.37517647058824	4.77647058823529	5.02352941176471	8	8	8	8
8	4.75294117647059	6.08011764705882	5.01176470588235	5.68235294117647	8	8	8	8
9	5.34117647058823	6.62141176470589	5.63529411764706	6.18823529411765	8	8	8	8
10	5.58823529411765	7.22564705882353	5.98823529411765	6.75294117647059	8	8	8	8
11	5.95294117647059	7.64105882352942	6.28235294117647	7.14117647058824	8	8	8	8
12	5.92941176470588	7.56552941176471	6.27058823529412	7.07058823529412	8	8	8	8
13	6.11764705882353	7.62847058823529	6.37647058823529	7.12941176470588	8	8	8	8
14	6.11764705882353	7.55294117647058	6.43529411764706	7.05882352941176	8	8	8	8
15	5.97647058823529	7.64105882352942	6.11764705882353	7.14117647058824	8	8	8	8



==> res/avg_ncore_0.8_rdm.dat <==
U	BRF-PAR	BOP	BOF	BRP	BRF	WOP	WOF	WRP	WRF
0	1.16470588235294	1.14117647058824	1.12941176470588	1.15294117647059	1.17647058823529	8	8	8	8
1	2	1.98823529411765	1.92	2	2	8	8	8	8
2	2.03529411764706	2	1.92	2	2	8	8	8	8
3	2.96470588235294	2.8	2.86870588235294	2.92941176470588	2.98823529411765	8	8	8	8
4	3.18823529411765	3	2.97035294117647	3.03529411764706	3.09411764705882	8	8	8	8
5	3.95294117647059	3.68235294117647	3.81741176470588	3.83529411764706	3.97647058823529	8	8	8	8
6	4.41176470588235	4.05882352941176	4.31435294117647	4.22352941176471	4.49411764705882	8	8	8	8
7	5.02352941176471	4.6	4.89035294117647	4.75294117647059	5.09411764705882	8	8	8	8
8	5.68235294117647	4.92941176470588	5.50023529411764	5.22352941176471	5.72941176470588	8	8	8	8
9	6.18823529411765	5.42352941176471	6.04235294117647	5.67058823529412	6.29411764705882	8	8	8	8
10	6.75294117647059	5.65882352941177	6.42635294117647	5.91764705882353	6.69411764705882	8	8	8	8
11	7.14117647058824	5.96470588235294	6.69741176470588	6.25882352941176	6.97647058823529	8	8	8	8
12	7.07058823529412	5.90588235294118	6.85552941176471	6.23529411764706	7.14117647058824	8	8	8	8
13	7.12941176470588	6	6.94588235294118	6.4	7.23529411764706	8	8	8	8
14	7.05882352941176	6.05882352941176	6.87811764705882	6.45882352941176	7.16470588235294	8	8	8	8
15	7.14117647058824	6.03529411764706	6.68611764705882	6.37647058823529	6.96470588235294	8	8	8	8



==> res/avg_u_a_0.6_par.dat <==
0	0.604452554744526	0.604452554744526	0.625875912408759	0.625875912408759	0.0755565693430657	0.0755565693430657	0.0782344890510949	0.0782344890510949
1	0.666460784313726	0.630411764705882	0.604392156862745	0.562921568627451	0.108183823529412	0.108183823529412	0.118117647058824	0.118117647058824
2	0.599166666666667	0.583205882352941	0.640352941176471	0.634921568627451	0.142262254901961	0.142262254901961	0.158730392156863	0.158730392156863
3	0.698888888888889	0.657003267973856	0.71231045751634	0.674611111111111	0.182171568627451	0.183394607843137	0.208039215686275	0.209357843137255
4	0.686369281045752	0.639459150326797	0.69887908496732	0.67324183006536	0.226477941176471	0.228713235294118	0.253264705882353	0.256522058823529
5	0.716756535947712	0.659087908496732	0.708718954248366	0.682146732026144	0.266762254901961	0.272813725490196	0.300894607843137	0.307039215686275
6	0.706249346405229	0.668791503267974	0.721615359477124	0.689897385620915	0.306220588235294	0.315573529411765	0.349235294117647	0.358551470588235
7	0.703311764705882	0.661668300653595	0.714827450980392	0.682830065359477	0.33705637254902	0.356514705882353	0.375735294117647	0.397762254901961
8	0.700796078431373	0.670674836601307	0.713709477124183	0.675351400560224	0.363575980392157	0.401433823529412	0.410105392156863	0.45046568627451
9	0.698395751633987	0.662992156862745	0.703845051353875	0.687939402427638	0.38546568627451	0.434125	0.429524509803922	0.486769607843137
10	0.71058137254902	0.664909360410831	0.706409850606909	0.686037114845938	0.410375	0.461323529411765	0.462625	0.513240196078431
11	0.713491830065359	0.671353968253968	0.702960154061625	0.68535114379085	0.436477941176471	0.499539215686275	0.483080882352941	0.55303431372549
12	0.691175350140056	0.664424509803922	0.696815732959851	0.699487254901961	0.444399509803922	0.518289215686275	0.491992647058824	0.569982843137255
13	0.680437651727358	0.658836367880485	0.694168557422969	0.683852194211018	0.433563725490196	0.506686274509804	0.493526960784314	0.558644607843137
14	0.674086998132586	0.660375326797386	0.676210294117647	0.673837908496732	0.44225	0.514725490196078	0.491352941176471	0.567879901960784
15	0.680940732959851	0.663913818860878	0.682781139122316	0.676423389355742	0.461702380952381	0.517752450980392	0.507593137254902	0.550960784313726

==> res/avg_u_a_0.8_par.dat <==
U	BOP	BOF	BRP	BRF	WOP	WOF	WRP	WRF
0	0.788833333333333	0.776216078431373	0.784156862745098	0.753607843137255	0.102561274509804	0.102561274509804	0.103370098039216	0.103370098039216
1	0.558460784313725	0.580081862745098	0.563186274509804	0.563186274509804	0.135634803921569	0.135634803921569	0.140796568627451	0.140796568627451
2	0.727516339869281	0.773880065359477	0.756258169934641	0.751339869281046	0.182698529411765	0.183041666666667	0.189897058823529	0.190240196078431
3	0.684781045751634	0.671445555555556	0.66940522875817	0.651888888888889	0.231737745098039	0.231737745098039	0.240678921568627	0.240678921568627
4	0.744653594771242	0.769399901960784	0.78018137254902	0.746990196078431	0.279245098039216	0.279245098039216	0.294414215686275	0.294414215686275
5	0.728114379084967	0.717001849673203	0.720081699346405	0.696118300653595	0.320825980392157	0.325176470588235	0.337764705882353	0.342102941176471
6	0.747022222222222	0.75748825490196	0.766436928104575	0.735425490196078	0.373129901960784	0.37875	0.39425	0.400085784313725
7	0.727417320261438	0.741384334733894	0.74027908496732	0.719790616246499	0.41303431372549	0.423446078431373	0.433963235294118	0.446676470588235
8	0.743938888888889	0.739023749766573	0.750233006535948	0.717498786181139	0.431595588235294	0.471526960784314	0.459272058823529	0.497247549019608
9	0.742855182072829	0.746897816059757	0.744010877684407	0.725143510737628	0.476607843137255	0.516325980392157	0.504235294117647	0.546311274509804
10	0.737335830999066	0.744225947012138	0.733576890756303	0.722549463118581	0.485911764705882	0.550544117647059	0.515093137254902	0.579389705882353
11	0.729802964519141	0.739263986928105	0.732440382819795	0.717732026143791	0.511362745098039	0.576154411764706	0.541821078431373	0.604825980392157
12	0.721023599439776	0.748597340102708	0.725617927170868	0.726793534080299	0.501808823529412	0.565230392156863	0.523887254901961	0.593899509803922
13	0.71865929038282	0.73727916923436	0.723757609710551	0.715805018674136	0.509117647058824	0.566100490196078	0.534610294117647	0.588485294117647
14	0.719066666666667	0.725003103174603	0.719993137254902	0.703886507936508	0.514926470588235	0.557225490196078	0.536438725490196	0.572691176470588
15	0.710212675070028	0.730231266806723	0.723004341736695	0.708962394957983	0.501115196078431	0.560710784313725	0.523242647058824	0.578889705882353



==> res/avg_u_a_0.8_rdm.dat <==
U	BRF-PAR	BOP	BOF	BRP	BRF	WOP	WOF	WRP	WRF
0	0.753607843137255	0.769235294117647	0.74236129117647	0.768627450980392	0.758362745098039	0.104127450980392	0.104127450980392	0.104752450980392	0.104752450980392
1	0.563186274509804	0.55978431372549	0.559450947058824	0.571509803921569	0.571509803921569	0.138607843137255	0.138607843137255	0.142877450980392	0.142877450980392
2	0.751339869281046	0.719911764705882	0.739357411764706	0.755294117647059	0.755294117647059	0.179977941176471	0.179977941176471	0.188823529411765	0.188823529411765
3	0.651888888888889	0.665532679738562	0.629963737254902	0.66097385620915	0.643542483660131	0.228615196078431	0.228615196078431	0.240039215686275	0.240039215686275
4	0.746990196078431	0.740718954248366	0.748295472549019	0.770980392156863	0.764424836601307	0.277563725490196	0.279686274509804	0.291627450980392	0.293509803921569
5	0.696118300653595	0.714643790849673	0.686456824019608	0.714736928104575	0.701253267973856	0.32578431372549	0.332397058823529	0.339906862745098	0.347360294117647
6	0.735425490196078	0.743835620915033	0.701521967058824	0.75243954248366	0.716643137254902	0.372419117647059	0.379776960784314	0.38981862745098	0.398095588235294
7	0.719790616246499	0.723807843137255	0.704198266862746	0.73841862745098	0.719377124183007	0.410066176470588	0.429634803921569	0.433620098039216	0.45375
8	0.717498786181139	0.741404575163399	0.696795552689075	0.73838954248366	0.711814845938375	0.447757352941176	0.475164215686275	0.471955882352941	0.499127450980392
9	0.725143510737628	0.73767614379085	0.70409804614846	0.747885107376284	0.719274743230626	0.484389705882353	0.525764705882353	0.509629901960784	0.55384068627451
10	0.722549463118581	0.727356349206349	0.694947593312325	0.735052194211018	0.709927054154995	0.490200980392157	0.539970588235294	0.513294117647059	0.568963235294118
11	0.717732026143791	0.726644444444444	0.699356162233894	0.731716013071895	0.714430648926237	0.508286764705882	0.557031862745098	0.529247549019608	0.582438725490196
12	0.726793534080299	0.724641690009337	0.706945265	0.726085317460317	0.722183333333333	0.505583333333333	0.574982843137255	0.530595588235294	0.601536764705882
13	0.715805018674136	0.72197619047619	0.689590675028011	0.722101914098973	0.70445466853408	0.505480392156863	0.561100490196078	0.530588235294118	0.582245098039216
14	0.703886507936508	0.719123669467787	0.682967858984594	0.709144047619048	0.697689098972923	0.517811274509804	0.55793137254902	0.540093137254902	0.580384803921569
15	0.708962394957983	0.709779995331466	0.685766018585434	0.70298370681606	0.700547572362278	0.503387254901961	0.550031862745098	0.530149509803922	0.56796568627451



==> res/avg_u_sc_0.6_par.dat <==
U	BRF	BOF	WRF	WOF
0	0.256778588807786	0.253330291970803	0.264720194647202	0.253330291970803
1	0.263987401960785	0.264970588235294	0.272151960784314	0.264970588235294
2	0.279650049019608	0.282759803921569	0.288299019607843	0.282759803921569
3	0.297110049019608	0.307102941176471	0.306299019607843	0.307102941176471
4	0.326024607843137	0.340392156862745	0.336107843137255	0.340392156862745
5	0.364396666666667	0.383593137254902	0.374960784313725	0.382808823529412
6	0.39843225490196	0.417838235294118	0.409049019607843	0.415936274509804
7	0.417451862745098	0.442024509803922	0.427264705882353	0.438348039215686
8	0.44940955882353	0.477122549019608	0.459436274509804	0.471671568627451
9	0.486749803921568	0.51681862745098	0.495754901960784	0.509941176470588
10	0.511356421568627	0.544740196078431	0.52353431372549	0.539941176470588
11	0.539757450980392	0.577504901960784	0.544323529411765	0.562107843137255
12	0.561625245098039	0.603333333333333	0.564235294117647	0.584210784313726
13	0.574853382352941	0.617338235294118	0.576323529411765	0.596455882352941
14	0.587173333333333	0.624936274509804	0.592039215686274	0.608813725490196
15	0.595618039215687	0.631352941176471	0.600504901960784	0.616166666666667


==> res/avg_u_sc_0.8_par.dat <==
U	BOP	BOF	BRP	BRF	WOP	WOF	WRP	WRF
0	0.382710784313726	0.38533612745098	0.374112745098039	0.374112745098039	0.382710784313726	0.382710784313726	0.374112745098039	0.374112745098039
1	0.385882352941176	0.39125862745098	0.379862745098039	0.379862745098039	0.385882352941176	0.385882352941176	0.379862745098039	0.379862745098039
2	0.403916666666667	0.412010098039216	0.39971568627451	0.400009803921569	0.403916666666667	0.404210784313725	0.39971568627451	0.400009803921569
3	0.427093137254902	0.4369775	0.42425	0.42425	0.427093137254902	0.427093137254902	0.42425	0.42425
4	0.457406862745098	0.470245490196078	0.456549019607843	0.456549019607843	0.457406862745098	0.457406862745098	0.456549019607843	0.456549019607843
5	0.485401960784314	0.501746323529411	0.487333333333333	0.487132352941176	0.484049019607843	0.484142156862745	0.485877450980392	0.486049019607843
6	0.525299019607843	0.543703676470588	0.529387254901961	0.527867647058823	0.524161764705882	0.521720588235294	0.527995098039216	0.524642156862745
7	0.556799019607843	0.577607843137255	0.562647058823529	0.56078431372549	0.554014705882353	0.550073529411765	0.558843137254902	0.554421568627451
8	0.587098039215686	0.612335	0.593671568627451	0.5945	0.58181862745098	0.577117647058824	0.589240196078431	0.584897058823529
9	0.613887254901961	0.647299460784314	0.624049019607843	0.628446078431373	0.604872549019608	0.607573529411765	0.614151960784314	0.616691176470588
10	0.654735294117647	0.690655392156863	0.666191176470588	0.670539215686275	0.644563725490196	0.638377450980392	0.654441176470588	0.648058823529412
11	0.675107843137255	0.723125637254902	0.685676470588235	0.702063725490196	0.661529411764706	0.669460784313725	0.671343137254902	0.678460784313725
12	0.685627450980392	0.739191617647059	0.701004901960784	0.717661764705882	0.670612745098039	0.680843137254902	0.68253431372549	0.691960784313726
13	0.689583333333333	0.748956421568627	0.703107843137255	0.727142156862745	0.677191176470588	0.688490196078431	0.690642156862745	0.700813725490196
14	0.697862745098039	0.747875931372549	0.712259803921569	0.726093137254902	0.687156862745098	0.697019607843137	0.698950980392157	0.709730392156863
15	0.692411764705882	0.742937990196078	0.702186274509804	0.721299019607843	0.683004901960784	0.696509803921569	0.695382352941176	0.706127450980392



==> res/avg_u_sc_0.8_rdm.dat <==
U	BRF-PAR	BOP	BOF	BRP	BRF	WOP	WOF	WRP	WRF
0	0.374112745098039	0.385421568627451	0.372866658444118	0.376671568627451	0.376671568627451	0.385421568627451	0.385421568627451	0.376671568627451	0.376671568627451
1	0.379862745098039	0.387156862745098	0.377321202144118	0.381171568627451	0.381171568627451	0.387156862745098	0.387156862745098	0.381171568627451	0.381171568627451
2	0.400009803921569	0.405210784313725	0.396114718211765	0.400156862745098	0.400156862745098	0.405210784313725	0.405210784313725	0.400156862745098	0.400156862745098
3	0.42425	0.429495098039216	0.421886048920588	0.426191176470588	0.426191176470588	0.429495098039216	0.429495098039216	0.426191176470588	0.426191176470588
4	0.456549019607843	0.455872549019608	0.450559141211765	0.455382352941177	0.455156862745098	0.455872549019608	0.455705882352941	0.455382352941177	0.45421568627451
5	0.487132352941176	0.482392156862745	0.47820351535	0.484088235294118	0.483083333333333	0.481117647058824	0.479808823529412	0.482372549019608	0.481200980392157
6	0.527867647058823	0.517421568627451	0.513791340508823	0.521269607843137	0.51903431372549	0.514176470588235	0.511656862745098	0.517647058823529	0.514720588235294
7	0.56078431372549	0.555397058823529	0.553358169844117	0.56046568627451	0.559004901960784	0.554004901960784	0.551333333333333	0.558637254901961	0.55553431372549
8	0.5945	0.586166666666667	0.587786260858823	0.593264705882353	0.59378431372549	0.58146568627451	0.582127450980392	0.588176470588235	0.588578431372549
9	0.628446078431373	0.628200980392157	0.634461920826471	0.63843137254902	0.640936274509804	0.619803921568627	0.616514705882353	0.628735294117647	0.624264705882353
10	0.670539215686275	0.647509803921569	0.660092530655882	0.658843137254902	0.666828431372549	0.639230392156863	0.640754901960784	0.649524509803922	0.650676470588235
11	0.702063725490196	0.669348039215686	0.684708979664706	0.68218137254902	0.691696078431373	0.652200980392157	0.658578431372549	0.661269607843137	0.670411764705882
12	0.717661764705882	0.670142156862745	0.698810182270588	0.681941176470588	0.705941176470588	0.665990196078431	0.676220588235294	0.676455882352941	0.687240196078431
13	0.727142156862745	0.68475	0.714134200794118	0.698872549019608	0.721421568627451	0.676102941176471	0.686887254901961	0.685058823529412	0.697274509803922
14	0.726093137254902	0.695725490196078	0.707462090132353	0.706171568627451	0.71468137254902	0.687122549019608	0.693911764705882	0.699730392156863	0.702524509803922
15	0.721299019607843	0.689779411764706	0.704802950755883	0.692563725490196	0.711995098039216	0.681926470588235	0.686583333333333	0.686289215686275	0.694313725490196



==> res/ml_a_c.dat <==
"U"	"AV_N"
0	1
1	1.41176470588235
2	1.96470588235294
3	2.2
4	2.89411764705882
5	3.31764705882353
6	3.78823529411765
7	4.31764705882353
8	4.84705882352941
9	5.32941176470588
10	5.62352941176471
11	6.01176470588235
12	6.22352941176471
13	6.49411764705882
14	6.55294117647059
15	6.54117647058824


==> res/ml_a_u.dat <==
"U"	"AV_N"
0	0.574333333333333
1	0.650176470588235
2	0.572323529411765
3	0.66925816993464
4	0.637732026143791
5	0.663493464052288
6	0.671534640522876
7	0.672209803921569
8	0.671281045751634
9	0.666111297852474
10	0.676488211951447
11	0.679561671335201
12	0.68016048085901
13	0.670736507936508
14	0.658214495798319
15	0.661339262371615


==> res/ml_a_u_s.dat <==
"U"	"AV_N"
0	0.243495098039216
1	0.253019607843137
2	0.271838235294118
3	0.293039215686275
4	0.323009803921569
5	0.363676470588235
6	0.398102941176471
7	0.420485294117647
8	0.455196078431373
9	0.493235294117647
10	0.522372549019608
11	0.54968137254902
12	0.572745098039216
13	0.58978431372549
14	0.598279411764706
15	0.60203431372549


==> res/ml_r.dat <==
"U"	"rate"
0	85
1	85
2	85
3	85
4	85
5	85
6	85
7	82
8	81
9	78
10	67
11	62
12	49
13	29
14	17
15	7


==> res/preemp.dat <==
"U"	"ALG_MAX"	"ALG_OUR"
0	99	99
1	99	99
2	99	99
3	99	99
4	69	98
5	16	83
6	1	64
7	1	52
8	0	28
9	0	17
10	0	5
11	0	4
12	0	0
13	0	1
14	0	0
15	0	0



==> res/sched_rate_0.6_par.dat <==
U	BOP	BOF	BRP	BRF	WOP	WOF	WRP	WRF	BOF-RDM	BRF-RDM
0	85	85	85	85	85	85	85	85	85	85
1	85	85	85	85	85	85	85	85	85	85
2	83	85	83	85	83	85	83	85	85	85
3	83	85	83	85	83	85	82	85	85	85
4	78	85	78	85	77	84	77	84	85	85
5	76	85	76	85	76	85	76	85	84	85
6	65	85	65	85	64	84	64	84	85	85
7	49	84	49	85	48	82	48	81	84	85
8	43	83	42	85	35	76	34	76	84	85
9	24	77	24	83	23	64	22	72	83	82
10	23	71	21	74	20	59	16	63	72	71
11	13	67	13	72	12	48	10	57	68	70
12	0	57	1	57	1	18	2	38	54	55
13	5	35	3	33	2	13	1	17	30	22
14	1	22	1	18	1	2	0	7	16	10
15	0	7	7	4	4	4	4	4	3	4


==> res/sched_rate_0.8_par.dat <==
U	BOP	BOF	BRP	BRF	WOP	WOF	WRP	WRF
0	85	85	85	85	85	85	85	85
1	85	85	85	85	85	85	85	85
2	84	85	84	85	84	85	84	85
3	85	85	85	85	85	85	85	85
4	85	85	85	85	85	85	85	85
5	81	85	81	85	80	85	80	85
6	79	82	79	84	78	83	78	83
7	75	79	75	84	70	81	69	82
8	51	75	51	82	45	79	47	78
9	49	66	48	82	38	75	36	76
10	26	50	26	71	16	59	15	58
11	16	43	14	60	11	46	9	41
12	6	20	5	38	2	26	0	25
13	1	1	0	2	0	6	0	5
14	0	0	0	2	0	1	0	0
15	0	0	0	0	0	0	0	0



==> res/sched_rate_0.8_rdm.dat <==
U	BRF-PAR	BOP	BOF	BRP	BRF	WOP	WOF	WRP	WRF
0	85	85	85	85	85	85	85	85	85
1	85	85	85	85	85	85	85	85	85
2	85	85	85	85	85	85	85	85	85
3	85	85	85	85	85	85	85	85	85
4	85	82	85	82	85	82	85	82	85
5	85	78	85	78	85	78	85	77	85
6	84	79	85	79	85	76	85	75	85
7	84	63	85	63	85	61	84	61	84
8	82	56	81	56	81	51	77	51	77
9	82	50	78.9873417721519	49	80	42	79	40	78
10	71	21	60	21	60	15	49	13	49
11	60	22	47.0769230769231	22	51	12	39	8	36
12	38	6	19.5652173913043	4	25	3	23	1	18
13	2	1	3	1	6	0	4	0	2
14	2	1	0	1	2	1	2	1	2
15	0	0	0	0	1	0	0	0	0


